Deriving phase field crystal theory from dynamical density functional theory: consequences of the approximations

Phase field crystal (PFC) theory, extensively used for modelling the structure of solids, can be derived from dynamical density functional theory (DDFT) via a sequence of approximations. Standard derivations neglect a term of form $\nabla\cdot[n\nabla L n]$, where $n$ is the scaled density profile and $L$ is a linear operator. We show that this term makes a significant contribution to the stability of the crystal, and dropping this term from the theory forces another approximation, that of replacing the logarithmic term from the ideal gas contribution to the free energy with its truncated Taylor expansion, to yield a polynomial in $n$. However, the consequences of doing this are the presence of an additional spinodal in the phase diagram, so the liquid is predicted first to freeze and then to melt again as the density is increased; and other periodic structures are erroneously predicted to be thermodynamic equilibria. A second approximation is to replace $L$ by a gradient expansion. This leads to the possibility of solutions failing to exist above a certain value of the average density. We illustrate these conclusions with a simple model two-dimensional fluid. The consequences of the PFC approximations are that the phase diagram is both qualitatively incorrect, in that it has a stripe phase, and quantitatively incorrect (by orders of magnitude) regarding the properties of the crystal. Thus, although PFC models are successful as phenomenological models of crystallisation, we find it impossible to derive the PFC model as an accurate approximation to DDFT, without introducing spurious artefacts. However, making a simple one-mode approximation for the logarithm of the density distribution is surprisingly accurate, which gives a tantalising hint that accurate PFC-type theories may instead be derived for the field $\log(\rho(x))$, rather than for the density profile itself.

==> Supplementary_material/instructions.txt <==
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%% 
%           SUPPLEMENTARY MATERIAL  
%   TITLE: 'Deriving phase field crystal theory from dynamical density functional theory' 
%   AUTHORS: A. J. Archer, D. J. Ratliff, A. M. Rucklidge and P. Subramanian 
%   JOURNAL: Physical Review E 
%   DOI: - to be populated - 
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%% 
%   CONTACT: Alastair Rucklidge - a.m.rucklidge@leeds.ac.uk 
%        OR  Priya Subramanian - priya.subramanian@maths.ox.ac.uk 
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%% 
%   This program uses Newton Method (as described in Appendix B2 of the 
%   paper) to determine equilibria for the equation: 
% 
%               mu = log(1+n) - n - L(n) 
%  
%   which is Equation (63) in the paper.  
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%% 
%   Here mu is the chemical potential and 
%   L(n) = -n - GEM4_epsilon * exp(-(x/GEM4_R)^4) convolved with n(x) 
%   The two parameters GEM4_R and GEM4_epsilon are set so that L has 
%   eigenvalue zero for exp(i*k*x) with k=1 and L has negative eigenvalue 
%   for all other k.  

In the supplementary material we include a Matlab code for solving DDFT-3 (equation 63) by Newton's method, in
the case of a GEM-4 potential. The code is self-contained and documented, and can be run within Matlab by typing
"DDFT3_clean_newton". It makes use of three additional Matlab files (draw_U, system_rhs and system_drhs). Within
the main program, there is an option to seek a small or large amplitude solution, and a further option to seek a
solution localized in space.

In order to use the code, put all four files in one directory. Within that directory, open Matlab and type
"DDFT3_clean_newton". The code was developed in Matlab version R2018a.

